An enriched hybrid high-order method for the Stokes problem with application to flow around submerged cylinders

An enriched hybrid high-order method is designed for the Stokes equations of fluid flow and is fully applicable to generic curved meshes. Minimal regularity requirements of the enrichment spaces are given, and an abstract error analysis of the scheme is provided. The method achieves consistency in the enrichment space and is proven to converge optimally in energy error. The scheme is applied to 2D flow around circular cylinders, for which the local behaviour of the velocity and pressure fields are known. By enriching the local spaces with these solutions, superior numerical results near the submerged cylinders are achieved.

==> data/enriched_4circles_local01_k0.dat <==
MeshSize L2Error H1Error EnergyError PressureError NbCells NbEdges NbInternalEdges DOFs EdgeDegree Radius
0.204077 2.798 1.34625 6.82228 2.63956 80 191 129 458 0 0.3
0.101144 2.76374 0.880536 7.08766 1.7072 271 594 490 1575 0 0.3
0.0503825 2.74153 0.535234 7.24963 1.01435 1030 2150 1970 5984 0 0.3
0.0284389 2.73526 0.309552 7.31089 0.578645 4047 8265 7923 23467 0 0.3
0.0158381 2.73348 0.170005 7.33405 0.316447 16108 32548 31884 93654 0 0.3


==> data/enriched_4circles_local01_k1.dat <==
MeshSize L2Error H1Error EnergyError PressureError NbCells NbEdges NbInternalEdges DOFs EdgeDegree Radius
0.204077 2.73559 0.675525 7.52043 1.32548 80 191 129 716 1 0.3
0.101144 2.73312 0.232827 7.32436 0.444967 271 594 490 2555 1 0.3
0.0503825 2.73294 0.117556 7.33792 0.225987 1030 2150 1970 9924 1 0.3
0.0284389 2.73283 0.0486134 7.34306 0.0945156 4047 8265 7923 39313 1 0.3
0.0158381 2.73281 0.00837374 7.34415 0.0191151 16108 32548 31884 157419 1 0.3


==> data/enriched_4circles_local02_k0.dat <==
MeshSize L2Error H1Error EnergyError PressureError NbCells NbEdges NbInternalEdges DOFs EdgeDegree Radius
0.204077 2.7989 0.985157 6.9918 2.05017 80 191 129 594 0 0.3
0.101144 2.7542 0.648328 7.17467 1.31396 271 594 490 2061 0 0.3
0.0503825 2.73842 0.392749 7.28177 0.77208 1030 2150 1970 7930 0 0.3
0.0284389 2.7343 0.234389 7.32223 0.445511 4047 8265 7923 31047 0 0.3
0.0158381 2.73319 0.1272 7.33784 0.239033 16108 32548 31884 123442 0 0.3


==> data/enriched_4circles_local02_k1.dat <==
MeshSize L2Error H1Error EnergyError PressureError NbCells NbEdges NbInternalEdges DOFs EdgeDegree Radius
0.204077 2.73583 0.444758 7.54886 0.875417 80 191 129 852 1 0.3
0.101144 2.73312 0.194455 7.3254 0.380619 271 594 490 3041 1 0.3
0.0503825 2.73293 0.110026 7.33812 0.213732 1030 2150 1970 11870 1 0.3
0.0284389 2.73283 0.0461908 7.34312 0.0901887 4047 8265 7923 46882 1 0.3


==> data/enriched_circle_local01_withsource_r001_k0.dat <==
MeshSize L2Error H1Error EnergyError PressureError NbCells NbEdges NbInternalEdges DOFs EdgeDegree Radius
0.176777 0.0339798 0.20133 0.365742 0.264321 68 156 116 330 0 0.01
0.0883883 0.0118005 0.0990499 0.224526 0.128277 260 556 484 1296 0 0.01
0.0441942 0.00430978 0.0514031 0.149146 0.0603938 1028 2124 1988 5158 0 0.01
0.0263762 0.00102828 0.0150249 0.0704218 0.0143774 4100 8336 8064 20896 0 0.01
0.0130007 0.000266305 0.00513061 0.0360607 0.00397803 16384 33032 32504 83926 0 0.01


==> data/enriched_circle_local01_withsource_r001_k1.dat <==
MeshSize L2Error H1Error EnergyError PressureError NbCells NbEdges NbInternalEdges DOFs EdgeDegree Radius
0.176777 0.0143917 0.148163 0.344832 0.224082 68 156 116 562 1 0.01
0.0883883 0.00071898 0.0215921 0.0578761 0.0179064 260 556 484 2264 1 0.01
0.0441942 0.000123577 0.00827696 0.019824 0.00598382 1028 2124 1988 9134 1 0.01
0.0263762 1.00252e-05 0.0014407 0.00465905 0.00104648 4100 8336 8064 37024 1 0.01
0.0130007 9.7335e-07 0.000287873 0.001228 0.000216718 16384 33032 32504 148934 1 0.01


==> data/enriched_circle_local01_withsource_r01_k0.dat <==
MeshSize L2Error H1Error EnergyError PressureError NbCells NbEdges NbInternalEdges DOFs EdgeDegree Radius
0.176777 0.0529923 0.151352 0.330254 0.289069 68 156 116 368 0 0.1
0.0883883 0.0181974 0.081034 0.215077 0.169395 256 552 472 1332 0 0.1
0.0473919 0.0050769 0.0279355 0.115223 0.05398 1004 2088 1928 5286 0 0.1
0.0249889 0.00125688 0.00874068 0.0568888 0.0136861 3988 8132 7820 21326 0 0.1
0.0125613 0.000322069 0.00296077 0.0289025 0.00371345 15920 32148 31532 85428 0 0.1


==> data/enriched_circle_local01_withsource_r01_k1.dat <==
MeshSize L2Error H1Error EnergyError PressureError NbCells NbEdges NbInternalEdges DOFs EdgeDegree Radius
0.176777 0.00309016 0.0331891 0.166848 0.0302787 68 156 116 600 1 0.1
0.0883883 0.000496745 0.0107107 0.0471753 0.00871116 256 552 472 2276 1 0.1
0.0473919 4.95312e-05 0.00219398 0.0124128 0.00177625 1004 2088 1928 9142 1 0.1
0.0249889 4.46689e-06 0.000400365 0.00311582 0.000325021 3988 8132 7820 36966 1 0.1
0.0125613 4.42366e-07 7.57127e-05 0.000790081 6.1944e-05 15920 32148 31532 148490 1 0.1


==> data/enriched_circle_local02_withsource_r001_k0.dat <==
MeshSize L2Error H1Error EnergyError PressureError NbCells NbEdges NbInternalEdges DOFs EdgeDegree Radius
0.176777 0.0266345 0.109036 0.25367 0.116796 68 156 116 368 0 0.01
0.0883883 0.00860078 0.0554388 0.156959 0.0608371 260 556 484 1382 0 0.01
0.0441942 0.0021779 0.0176842 0.0762948 0.0170766 1028 2124 1988 5646 0 0.01
0.0263762 0.000580629 0.00583626 0.0401295 0.00509614 4100 8336 8064 22548 0 0.01
0.0130007 0.000144892 0.00200486 0.0199448 0.00141422 16384 33032 32504 90676 0 0.01


==> data/enriched_circle_local02_withsource_r001_k1.dat <==
MeshSize L2Error H1Error EnergyError PressureError NbCells NbEdges NbInternalEdges DOFs EdgeDegree Radius
0.176777 0.0134548 0.132163 0.336389 0.203559 68 156 116 600 1 0.01
0.0883883 0.00025326 0.00892766 0.0389537 0.00654659 260 556 484 2350 1 0.01
0.0441942 2.23223e-05 0.0016615 0.00873073 0.00123194 1028 2124 1988 9622 1 0.01
0.0263762 2.21078e-06 0.000331056 0.00227093 0.000250081 4100 8336 8064 38676 1 0.01
0.0130007 2.16727e-07 6.12381e-05 0.000569505 4.68775e-05 16384 33032 32504 155675 1 0.01


==> data/enriched_circle_local02_withsource_r01_k0.dat <==
MeshSize L2Error H1Error EnergyError PressureError NbCells NbEdges NbInternalEdges DOFs EdgeDegree Radius
0.176777 0.0501459 0.137468 0.312203 0.241647 68 156 116 384 0 0.1
0.0883883 0.0129571 0.0463004 0.15322 0.0711799 256 552 472 1520 0 0.1
0.0473919 0.00351735 0.017604 0.0818486 0.0239564 1004 2088 1928 5950 0 0.1
0.0249889 0.000900311 0.00548739 0.0412657 0.00659665 3988 8132 7820 23906 0 0.1
0.0125613 0.000226703 0.00191469 0.0207474 0.0019182 15920 32148 31532 95788 0 0.1


==> data/enriched_circle_local02_withsource_r01_k1.dat <==
MeshSize L2Error H1Error EnergyError PressureError NbCells NbEdges NbInternalEdges DOFs EdgeDegree Radius
0.176777 0.00240096 0.0279551 0.159419 0.0225778 68 156 116 616 1 0.1
0.0883883 0.000230822 0.00577783 0.0414564 0.00447023 256 552 472 2464 1 0.1
0.0473919 2.37201e-05 0.00120005 0.0107339 0.000954932 1004 2088 1928 9806 1 0.1
0.0249889 2.1116e-06 0.000210316 0.00270823 0.000170993 3988 8132 7820 39546 1 0.1
0.0125613 6.91508e-07 3.82047e-05 0.000682214 3.22227e-05 15920 32148 31532 158850 1 0.1


==> data/nonenriched_4circles_k0.dat <==
MeshTitle MeshSize L2Error H1Error EnergyError PressureError NbCells NbEdges NbInternalEdges DOFs EdgeDegree Radius
1 0.204077 2.75926 2.07516 6.0594 3.5468 80 191 129 338 0 0.3
2 0.101144 2.7499 1.80866 6.74152 3.1108 271 594 490 1251 0 0.3
3 0.0503825 2.74257 1.41377 7.25984 2.45378 1030 2150 1970 4970 0 0.3
4 0.0284389 2.73704 1.06118 7.44479 1.82351 4047 8265 7923 19893 0 0.3
5 0.0158381 2.73462 0.666762 7.4358 1.15346 16108 32548 31884 79876 0 0.3


==> data/nonenriched_4circles_k1.dat <==
MeshSize L2Error H1Error EnergyError PressureError NbCells NbEdges NbInternalEdges DOFs EdgeDegree Radius
0.204077 2.73894 1.57239 7.25928 2.78902 80 191 129 596 1 0.3
0.101144 2.73653 1.2445 7.51013 2.17886 271 594 490 2231 1 0.3
0.0503825 2.73529 0.714837 7.55149 1.27258 1030 2150 1970 8910 1 0.3
0.0284389 2.73355 0.396147 7.40819 0.71208 4047 8265 7923 35739 1 0.3
0.0158381 2.73298 0.163567 7.35737 0.302693 16108 32548 31884 143644 1 0.3


==> data/nonenriched_circle_withsource_r001_k0.dat <==
MeshTitle MeshSize L2Error H1Error EnergyError PressureError NbCells NbEdges NbInternalEdges DOFs EdgeDegree Radius
1 0.176777 0.0966557 0.705326 0.76701 1.25658 68 156 116 300 0 0.01
2 0.0883883 0.0766938 0.641124 0.711547 1.13325 260 556 484 1228 0 0.01
3 0.0441942 0.0563123 0.49407 0.619706 0.863137 1028 2124 1988 5004 0 0.01
4 0.0263762 0.0395603 0.349226 0.517476 0.601368 4100 8336 8064 20228 0 0.01
5 0.0130007 0.015232 0.150396 0.320671 0.24162 16384 33032 32504 81392 0 0.01


==> data/nonenriched_circle_withsource_r001_k1.dat <==
MeshSize L2Error H1Error EnergyError PressureError NbCells NbEdges NbInternalEdges DOFs EdgeDegree Radius
0.176777 0.0793408 0.696264 0.750533 1.2161 68 156 116 532 1 0.01
0.0883883 0.0604897 0.539148 0.653771 0.916226 260 556 484 2196 1 0.01
0.0441942 0.0267648 0.256505 0.43107 0.419566 1028 2124 1988 8980 1 0.01
0.0263762 0.00908915 0.115969 0.244485 0.154968 4100 8336 8064 36356 1 0.01
0.0130007 0.00132423 0.0439908 0.091211 0.0415674 16384 33032 32504 146400 1 0.01


==> data/nonenriched_circle_withsource_r01_k0.dat <==
MeshTitle MeshSize L2Error H1Error EnergyError PressureError NbCells NbEdges NbInternalEdges DOFs EdgeDegree Radius
1 0.176777 0.0888844 0.315094 0.492054 0.815669 68 156 116 300 0 0.1
2 0.0883883 0.0411543 0.188376 0.338139 0.499603 256 552 472 1200 0 0.1
3 0.0473919 0.015131 0.0869805 0.201771 0.20122 1004 2088 1928 4860 0 0.1
4 0.0249889 0.00439741 0.034779 0.10911 0.0626235 3988 8132 7820 19628 0 0.1
5 0.0125613 0.00116041 0.0134874 0.0562106 0.0182399 15920 32148 31532 78984 0 0.1


==> data/nonenriched_circle_withsource_r01_k1.dat <==
MeshSize L2Error H1Error EnergyError PressureError NbCells NbEdges NbInternalEdges DOFs EdgeDegree Radius
0.176777 0.0130109 0.116495 0.225773 0.167956 68 156 116 532 1 0.1
0.0883883 0.00309434 0.0441619 0.0890412 0.0527487 256 552 472 2144 1 0.1
0.0473919 0.000479795 0.0146506 0.032157 0.0132831 1004 2088 1928 8716 1 0.1
0.0249889 5.1712e-05 0.00381625 0.00952987 0.0035018 3988 8132 7820 35268 1 0.1
0.0125613 4.85989e-06 0.000835925 0.00267718 0.000722005 15920 32148 31532 142048 1 0.1

